Joint Transmit and Receive Beamforming for Multi-Relay MIMO-OFDMA Cellular Networks

A novel transmission protocol is conceived for a multi-user, multi-relay, multiple-input--multiple-output orthogonal frequency-division multiple-access (MIMO-OFDMA) cellular network based on joint transmit and receive beamforming. More specifically, the network's MIMO channels are mathematically decomposed into several effective multiple-input--single-output (MISO) channels, which are spatially multiplexed for transmission. For the sake of improving the attainable capacity, these MISO channels are grouped using a pair of novel grouping algorithms, which are then evaluated in terms of their performance versus complexity trade-off\footnote{This paper concisely focuses on the transmission protocol proposed in our previous work [1]. For more details, please refer to [1].}.

==> results/capacity/powers_Pb_Pr10.dat <==
!Pb	Pr	SEM_SE_1	EEM_SE_1	SEM_SE_3	EEM_SE_3
0	10	0.0787432	0.078719	0.0180162	0.0180162
10	10	0.121423	0.121393	0.0584638	0.0584638
20	10	0.337034	0.337011	0.175535	0.175535
30	10	0.937127	0.937020	0.503267	0.503267
40	10	2.534420	2.461450	1.373610	1.37361
50	10	6.255870	3.674000	3.362480	3.36248
60	10	12.91700	3.671050	6.748570	6.74857


==> results/capacity/powers_Pb_Pr20.dat <==
!Pb	Pr	SEM_SE_1	EEM_SE_1	SEM_SE_3	EEM_SE_3
0	20	0.133368	0.133330	0.021080	0.02108
10	20	0.183197	0.183135	0.0686015	0.0686015
20	20	0.405143	0.405025	0.198738	0.198738
30	20	1.006870	1.006380	0.535415	0.535415
40	20	2.588700	2.511180	1.408860	1.40886
50	20	6.283220	3.672630	3.398730	3.39873
60	20	12.92500	3.669930	6.785170	6.78517


==> results/capacity/powers_Pb_Pr30.dat <==
!Pb	Pr	SEM_SE_1	EEM_SE_1	SEM_SE_3	EEM_SE_3
0	30	0.334975	0.334510	0.0272711	0.0272711
10	30	0.400590	0.399948	0.0949865	0.0949865
20	30	0.639027	0.637855	0.261437	0.261437
30	30	1.234870	1.231720	0.633752	0.633752
40	30	2.772170	2.673520	1.522430	1.52243
50	30	6.374600	3.680900	3.516420	3.51642
60	30	12.95040	3.678680	6.903930	6.90393


==> results/capacity/powers_Pr_Pb30.dat <==
!Pb	Pr	SEM_SE_1	EEM_SE_1	SEM_SE_3	EEM_SE_3
30	0	0.917110	0.917080	0.493998	0.493998
30	10	0.937127	0.937020	0.503267	0.503267
30	20	1.006870	1.006380	0.535415	0.535415
30	30	1.234870	1.231720	0.633752	0.633752
30	40	1.876280	1.827680	0.880312	0.880312
30	50	3.281570	2.277620	1.348520	1.34852
30	60	5.520270	2.277260	1.923920	1.92392


==> results/capacity/powers_Pr_Pb40.dat <==
!Pb	Pr	SEM_SE_1	EEM_SE_1	SEM_SE_3	EEM_SE_3
40	0	2.517880	2.446640	1.363550	1.36355
40	10	2.534420	2.461450	1.373610	1.37361
40	20	2.588700	2.511180	1.408860	1.40886
40	30	2.772170	2.673520	1.522430	1.52243
40	40	3.309250	3.116950	1.833060	1.83306
40	50	4.536750	3.371050	2.467880	2.46788
40	60	6.634750	3.362500	3.364750	3.36475


==> results/capacity/powers_Pr_Pb50.dat <==
!Pb	Pr	SEM_SE_1	EEM_SE_1	SEM_SE_3	EEM_SE_3
50	0	6.246420	3.673170	3.352080	3.35208
50	10	6.255870	3.674000	3.362480	3.36248
50	20	6.283220	3.672630	3.398730	3.39873
50	30	6.374600	3.680900	3.516420	3.51642
50	40	6.683950	3.884780	3.847320	3.84732
50	50	7.500800	4.084750	4.566570	4.56657
50	60	9.045680	4.081020	5.665450	5.66545


==> results/capacity/powers_SE.dat <==
!Pb	Pr	SEM_SE_1	EEM_SE_1	SEM_SE_3	EEM_SE_3
0	0	0.066621	0.0665985	0.0168651	0.0168651
0	10	0.0787432	0.078719	0.0180162	0.0180162
0	20	0.133368	0.133330	0.021080	0.02108
0	30	0.334975	0.334510	0.0272711	0.0272711
0	40	0.926935	0.902713	0.0342883	0.0342883
0	50	2.209200	1.510690	0.0383632	0.0383632
0	60	4.125000	1.508900	0.039766	0.039766

10	0	0.107133	0.107110	0.0547284	0.0547284
10	10	0.121423	0.121393	0.0584638	0.0584638
10	20	0.183197	0.183135	0.0686015	0.0686015
10	30	0.400590	0.399948	0.0949865	0.0949865
10	40	1.020870	0.994282	0.145902	0.145902
10	50	2.353690	1.597600	0.200582	0.200582
10	60	4.355030	1.595420	0.231324	0.231324

20	0	0.318766	0.318755	0.168212	0.168212
20	10	0.337034	0.337011	0.175535	0.175535
20	20	0.405143	0.405025	0.198738	0.198738
20	30	0.639027	0.637855	0.261437	0.261437
20	40	1.291700	1.258480	0.409472	0.409472
20	50	2.693260	1.825890	0.650160	0.65016
20	60	4.830600	1.824380	0.868805	0.868805

30	0	0.917110	0.917080	0.493998	0.493998
30	10	0.937127	0.937020	0.503267	0.503267
30	20	1.006870	1.006380	0.535415	0.535415
30	30	1.234870	1.231720	0.633752	0.633752
30	40	1.876280	1.827680	0.880312	0.880312
30	50	3.281570	2.277620	1.348520	1.34852
30	60	5.520270	2.277260	1.923920	1.92392

40	0	2.517880	2.446640	1.363550	1.36355
40	10	2.534420	2.461450	1.373610	1.37361
40	20	2.588700	2.511180	1.408860	1.40886
40	30	2.772170	2.673520	1.522430	1.52243
40	40	3.309250	3.116950	1.833060	1.83306
40	50	4.536750	3.371050	2.467880	2.46788
40	60	6.634750	3.362500	3.364750	3.36475

50	0	6.246420	3.673170	3.352080	3.35208
50	10	6.255870	3.674000	3.362480	3.36248
50	20	6.283220	3.672630	3.398730	3.39873
50	30	6.374600	3.680900	3.516420	3.51642
50	40	6.683950	3.884780	3.847320	3.84732
50	50	7.500800	4.084750	4.566570	4.56657
50	60	9.045680	4.081020	5.665450	5.66545

60	0	12.91330	3.670350	6.738080	6.73808
60	10	12.91700	3.671050	6.748570	6.74857
60	20	12.92500	3.669930	6.785170	6.78517
60	30	12.95040	3.678680	6.903930	6.90393
60	40	13.03560	3.880650	7.239580	7.23958
60	50	13.31990	4.084570	7.981680	7.98168
60	60	14.02460	4.084170	9.172300	9.1723

